On the Thermomechanical Properties and Fracture Patterns of the Novel Nonbenzenoid Carbon Allotrope (Biphenylene Network): A Reactive Molecular Dynamics Study

Recently, a new two-dimensional carbon allotrope, named biphenylene network (BPN) was experimentally realized. The BPN structure is composed of four-, six-, and eight-membered rings of sp$^2$-hybridized carbon atoms. In this work, we carried out fully-atomistic reactive (ReaxFF) molecular dynamics simulations to study the thermomechanical properties and fracture patterns of non-defective and defective (nanocracks) BPN. Our results show that under uniaxial tensile loading, BPN is converted into four distinct morphologies before fracture starts. This conversion process is dependent on the stretching direction. Some of the formed structures are mainly formed by eight-membered rings, which have different shapes in each morphology. In one of them, a graphitization process was observed before the complete fracture. Importantly, in the presence of nanocracks, no new morphologies are formed. BPN exhibits a distinct fracture process when contrasted to graphene. After the critical strain threshold, the graphene transitions from an elastic to a brittle regime, while BPN can exhibit different inelastic stages. These stages are associated with the appearance of new morphologies. However, BPN shares some of the exceptional graphene properties. Its calculated Young's modulus and melting point values are comparable to the graphene ones, about 1019.4 GPa and 4024K, respectively.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate.tex (the template with example text)

 - rsc-articletemplate.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


